Risk-Sensitive and Robust Model-Based Reinforcement Learning and Planning

Many sequential decision-making problems that are currently automated, such as those in manufacturing or recommender systems, operate in an environment where there is either little uncertainty, or zero risk of catastrophe. As companies and researchers attempt to deploy autonomous systems in less constrained environments, it is increasingly important that we endow sequential decision-making algorithms with the ability to reason about uncertainty and risk. In this thesis, we will address both planning and reinforcement learning (RL) approaches to sequential decision-making. In the planning setting, it is assumed that a model of the environment is provided, and a policy is optimised within that model. Reinforcement learning relies upon extensive random exploration, and therefore usually requires a simulator in which to perform training. In many real-world domains, it is impossible to construct a perfectly accurate model or simulator. Therefore, the performance of any policy is inevitably uncertain due to the incomplete knowledge about the environment. Furthermore, in stochastic domains, the outcome of any given run is also uncertain due to the inherent randomness of the environment. These two sources of uncertainty are usually classified as epistemic, and aleatoric uncertainty, respectively. The over-arching goal of this thesis is to contribute to developing algorithms that mitigate both sources of uncertainty in sequential decision-making problems. We make a number of contributions towards this goal, with a focus on model-based algorithms...

==> INSTALL.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% OXFORD THESIS TEMPLATE %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Originally by Keith A. Gillow (gillow@maths.ox.ac.uk), 1997
% Modified by Sam Evans (sam@samuelevansresearch.org), 2007
% Modified by John McManigle (john@oxfordechoes.com), 2015
% This version Copyright (c) 2015-2017 John McManigle
%
% Broad permissions are granted to use, modify, and distribute this software
% as specified in the MIT License included in this distribution's LICENSE file.
%


Use this template to produce a standard thesis that meets the Oxford University
requirements for DPhil submission, and should be passable for other thesis-based
degrees (e.g. MPhil) as well.

In modern LaTeX implementations, you should be able to open Oxford_Thesis.tex with
your favorite editor and compile it.  By default, this template uses biber/BibLaTeX
for references / citations, so you may have to make the appropriate changes in
your build preferences.  A typical 'full build' should be:
1. pdflatex Oxford_Thesis.tex
2. biber Oxford_Thesis
3. pdflatex Oxford_Thesis.tex
4. pdflatex Oxford_Thesis.tex

There should be subfolders called 'text' and 'figures'.  Keep all your work in these
folders.  This will make your life much simpler when you need to go about deleting
files creating while compiling while not deleting your actual thesis.

Make a new .tex file for each chapter and appendix, and place them in the ÔtextÕ
folder.  If you'll have a figure-intensive thesis, subfolders in 'figures' is a good
idea.  Use PDF graphics if at all possible.

The LaTeX cheat sheet is your friend.  Google it.  http://tex.stackexchange.com has
lots of answers to common LaTeX problems.

High-level details on what this template provides can be found at:
https://www.oxfordechoes.com/oxford-thesis-template/

